Integer Division by Constants: Optimal Bounds

The integer division of a numerator n by a divisor d gives a quotient q and a remainder r. Optimizing compilers accelerate software by replacing the division of n by d with the division of c * n (or c * n + c) by m for convenient integers c and m chosen so that they approximate the reciprocal: c/m ~= 1/d. Such techniques are especially advantageous when m is chosen to be a power of two and when d is a constant so that c and m can be precomputed. The literature contains many bounds on the distance between c/m and the divisor d. Some of these bounds are optimally tight, while others are not. We present optimally tight bounds for quotient and remainder computations.

==> abstract.txt <==
Integer Division by Constants: Optimal Bounds

The integer division of a numerator n by a divisor d gives a quotient q and a remainder r.  
Optimizing compilers accelerate software by replacing the division
of n by d with the division of  c * n (or c * n + c) by m for convenient integers 
c and m chosen so that they approximate the reciprocal: c/m ~= 1/d.  
Such techniques are especially advantageous when m is chosen to be a 
power of two and when d is a constant so that c and m can be precomputed.  
The literature contains many bounds on the distance between c/m and the divisor d. 
Some of these bounds are optimally tight, while others are not. 
Using accessible mathematics, we present optimally tight bounds for quotient and remainder computations.





==> notes/notation.txt <==
My preferences are based on mnemonics, admittedly English language-centric ones, so they won't necessarily be memorable to others.

* I prefer using n for numerator and d for divisor, as in floor(n/d): as does everyone (?), except Alverson who uses x and y.

* I prefer using w (or W) for integer bits size/width: Alverson & HD use upper case W, while G&M and LKK use upper case N.

* For a general maximum n I think I prefer using N, but I am very comfortable with nmax as used in HD. (In a Python program in Figure 10-4. Looking at HD to check that I'm reminded that the Python program in the book has a bug: as printed it calculates nc = floor(nnax/d) instead of the correct floor((nmax+1)/d). I think that was the second erratum I emailed to Henry Warren.)

It's worth having the necessary and sufficient theorems for general maximum n because that shows the precise condition, and it may be useful: in a particular use the maximum numerator n may be much less than the least maximum integer possible in the available fixed bits size integer types. For example, for Julian & Gregorian calendar month calculations, converting a month to days in a year before that month, and converting a day in a year to the calendar month it's in.

* For theory I prefer using s for the full shift, rather than using the shift above the bits width, and I like s for shift, so Alverson is close to my preference.

* I prefer using m for the multiplier, or "magic number": G&M and HD do this.

* I prefer floor(n*m/2**s) to floor(m*n/2**s), because it reminds me that m/2**s is an approximation to 1/d, so Alverson uses my order preference.

* For a general approximation to 1/d I prefer m/b: when I first did that a few years ago I deliberately chose "b" to remind me and others that in practice m/b is a binary rational. (Also "b" is "d" reversed, but I'm not making that as a serious argument!)

For real number approximations to 1/d and to d, I have been using 1/(d-E) and d-E, where "E" stands for "error term", but I'm now inclined towards 1/D and D.

There was a good reason for that use of E:
define qc = floor((N+1)/d); then nc (as in HD) = qc*d - 1,
and alternative necessary and sufficient conditions for quotient are:
* 0 <= E < 1/qc
* 0<= qc*E < 1, and this latter has a simple visual explanation, which was how I found an improvement on the algorithm in HD for finding m/2**s.

===== ===== ===== ===== =====

Alverson 1991: x in [0, 2**W);
calculate floor(x/y) by floor(x*a/2**sh);

Granlund & Montgomery: n in [0, 2**N);
calculate floor(n/d) by floor(m*n/2*(N+L));

Hacker's Delight: n in [0, 2**W);
calculate floor(n/d) by floor(m*n/2**p);

LKK 2018: n in [0, 2**N);
calculate n mod d by (((c*n) mod 2**(N+L)) * d) div 2**(N+L)

Lemire Dec.2019 PDF: n in [0, N];
calculate floor(n/d) by floor(c*n/m)


==> notes/notes_april3rd_2020.txt <==
Finally for this email, how do you feel about trying to extend the above to division rounding to the nearer integer, thereby generalising Drane, Cheung, and Constantinide's 2012 paper?


@inproceedings{drane2012correctly,
  title={Correctly rounded constant integer division via multiply-add},
  author={Drane, Theo and Cheung, Wai-chuen and Constantinides, George},
  booktitle={2012 IEEE International Symposium on Circuits and Systems},
  pages={1243--1246},
  year={2012},
  organization={IEEE}
}
Rounding to the nearest integer might be a very nice idea. One particularly fun problem is to do proper rounding when you hit the middle... For example, how do you run 311 divided by 155. Rounding to even is the a common default. Achieving that would be fantastic.

==> notes/roundtoeven.txt <==
Colin... why so pessimistic? Ok. What about this Python script...
def divround(n,d):
    roundup = (n+d//2 )//d
    isodd = roundup & 1
    ismultiple = (((n+d//2) % d) == 0)
    if(ismultiple):
        roundup -= isodd
    return roundup
(The double division sign in a way to make sure I have the integer division.)
It looks to do the right thing... And I think you have the mathematical analysis to show why. We care about the case where  n = 2 d k + d/2. Ok, so n+d/2 becomes 2dk+d... This has the following characteristics:1. It is a multiple of d. Check.2. It is odd. Check.
We know how to check that the remainder is zero... it is in LKK paper. Just look at the least significant bits and check that they are smaller than some bound.
You may object that I am introducing a branch, which is "cheating". However, you can either compile it to a conditional move... or do some arithmetic magic to convert the branch...
